The effect of cloudy atmospheres on the thermal evolution of warm giant planets from an interior modelling perspective

We are interested in the influence of cloudy atmospheres on the thermal radius evolution of warm exoplanets from an interior modelling perspective. By applying a physically motivated but simple parameterized cloud model, we obtain the atmospheric $P$-$T$ structure that is connected to the adiabatic interior at the self-consistently calculated radiative-convective boundary. We investigate the impact of cloud gradients, with the possibility of inhibiting superadiabatic clouds. Furthermore, we explore the impact on the radius evolution for a cloud base fixed at a certain pressure versus a subsiding cloud base during the planets' thermal evolution. We find that deep clouds clearly alter the evolution tracks of warm giants, leading to either slower/faster cooling than in the cloudless case (depending on the cloud model used). When comparing the fixed versus dynamic cloud base during evolution, we see an enhanced behaviour resulting in a faster or slower cooling in the case of the dynamic cloud base. We show that atmospheric models including deep clouds can lead to degeneracy in predicting the bulk metallicity of planets, $Z_\mathrm{P}$. For WASP-10b, we find a possible span of $\approx {Z_\mathrm{P}}_{-0.06}^{+0.10}$. For TOI-1268b, it is $\approx {Z_\mathrm{P}}_{-0.05}^{+0.10}$. Further work on cloud properties during the long-term evolution of gas giants is needed to better estimate the influence on the radius evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
